Marital Sorting on Pre-Marital Preferences for Household Behavior

We examine marital sorting using novel data from a marriage-matching platform that records both a dating-to-marriage pipeline and pre-marital attributes, including preferences for children and for the division of housework and childcare. Unlike census or post-marital surveys, characteristics are collected before matching, and objectively measurable attributes are verified using official documents, providing an ideal setting to study matching and sorting free from post-marital adjustment. Using a multidimensional matching framework across twelve attributes, we find assortative matching along all dimensions. Age is the most salient trait, while preferences for children are second--exceeding education--an economically important margin invisible in standard data. A low-dimensional factor representation shows that fertility preferences constitute a distinct sorting dimension. Exploiting the platform's dating-to-marriage pipeline, we show that sorting on fertility preferences emerges at later serious-relationship stages. A theoretical analysis suggests that the magnitude of sorting along this margin is consistent with the veto model of fertility decisions.

==> figuretable/labor_family_economics_project/dupuy_galichon_affinity_matrix_2024_rescale.txt <==
	& Education	& Age	& Income	& Flexibility	& Height	& Weight	& Drink	& Smoke	& Marital History	& Housework	& Childcare	& Child	\\\midrule

Education	& $\mathbf{0.28}$	& $\mathbf{-0.02}$	& $\mathbf{0.06}$	& $0.00$	& $0.03$	& $\mathbf{-0.04}$	& $0.04$	& $-0.18$	& $\mathbf{-0.11}$	& $0.04$	& $0.01$	& $0.01$	\\

Age	& $\mathbf{-0.01}$	& $\mathbf{0.08}$	& $\mathbf{-0.01}$	& $0.00$	& $-0.00$	& $\mathbf{0.01}$	& $\mathbf{-0.01}$	& $\mathbf{0.09}$	& $\mathbf{0.04}$	& $0.01$	& $\mathbf{-0.02}$	& $-0.01$	\\

Income	& $\mathbf{0.03}$	& $\mathbf{-0.04}$	& $\mathbf{0.03}$	& $-0.00$	& $\mathbf{0.03}$	& $\mathbf{-0.05}$	& $\mathbf{0.02}$	& $-0.03$	& $\mathbf{0.06}$	& $-0.00$	& $0.01$	& $0.01$	\\

Flexibility	& $0.00$	& $\mathbf{0.00}$	& $0.00$	& $\mathbf{0.00}$	& $0.00$	& $0.00$	& $0.00$	& $-0.01$	& $-0.01$	& $-0.00$	& $-0.00$	& $0.00$	\\

Height	& $0.04$	& $\mathbf{-0.03}$	& $\mathbf{0.03}$	& $0.00$	& $\mathbf{0.17}$	& $\mathbf{-0.08}$	& $0.01$	& $\mathbf{-0.23}$	& $0.07$	& $-0.00$	& $-0.01$	& $\mathbf{0.10}$	\\

Weight	& $-0.02$	& $\mathbf{0.02}$	& $\mathbf{-0.01}$	& $-0.00$	& $\mathbf{-0.03}$	& $\mathbf{0.07}$	& $0.01$	& $0.07$	& $\mathbf{-0.06}$	& $-0.00$	& $0.02$	& $-0.03$	\\

Drink	& $0.05$	& $-0.01$	& $0.02$	& $0.00$	& $0.02$	& $-0.03$	& $\mathbf{0.28}$	& $-0.19$	& $0.05$	& $-0.01$	& $0.05$	& $0.04$	\\

Smoke	& $\mathbf{-0.11}$	& $\mathbf{0.05}$	& $-0.02$	& $0.00$	& $0.03$	& $-0.03$	& $0.06$	& $\mathbf{0.65}$	& $\mathbf{0.23}$	& $-0.04$	& $0.12$	& $-0.02$	\\

Marital History	& $\mathbf{-0.23}$	& $\mathbf{0.05}$	& $0.02$	& $-0.01$	& $0.04$	& $\mathbf{-0.08}$	& $\mathbf{0.22}$	& $\mathbf{0.57}$	& $\mathbf{1.23}$	& $0.08$	& $-0.09$	& $\mathbf{-0.23}$	\\

Housework	& $0.04$	& $-0.01$	& $0.03$	& $0.00$	& $0.02$	& $-0.02$	& $-0.02$	& $-0.25$	& $0.20$	& $0.08$	& $0.01$	& $\mathbf{-0.21}$	\\

Childcare	& $0.01$	& $-0.01$	& $-0.01$	& $0.00$	& $-0.03$	& $0.04$	& $0.03$	& $-0.01$	& $-0.02$	& $-0.09$	& $0.06$	& $\mathbf{0.16}$	\\

Child	& $-0.04$	& $\mathbf{-0.09}$	& $-0.01$	& $-0.00$	& $0.03$	& $-0.03$	& $\mathbf{-0.12}$	& $-0.20$	& $-0.10$	& $\mathbf{-0.15}$	& $\mathbf{0.21}$	& $\mathbf{0.93}$	\\


